On Missing Mass Variance

The missing mass refers to the probability of elements not observed in a sample, and since the work of Good and Turing during WWII, has been studied extensively in many areas including ecology, linguistic, networks and information theory. This work determines what is the \emph{maximal variance of the missing mass}, for any sample and alphabet sizes. The result helps in understanding the missing mass concentration properties.

==> miss_mass_var.csv <==
w,c,val,b
0.0,0.0,0.0,0.0
0.015007475744183308,3.0014951488366615,0.006716237256379472,0.005
0.030029886298116298,3.0029886298116297,0.013422450572291994,0.01
0.04506730337471545,3.0044868916476966,0.020118654971646308,0.015
0.06011972978434843,3.0059864892174213,0.026804865497822242,0.02
0.0751871347386004,3.007485389544016,0.033481097213496853,0.025
0.09026963894164948,3.0089879647216495,0.040147365200453276,0.03
0.1053671922958043,3.010491208451551,0.04680368455930753,0.035
0.12047979464342465,3.011994866085616,0.053450070409355524,0.04
0.1356075443929659,3.0135009865103535,0.06008653788836515,0.045
0.1507504566509085,3.01500913301817,0.06671310215232167,0.05
0.1659085296170835,3.016518720310609,0.07332977837522495,0.055
0.18108170774452723,3.0180284624087874,0.07993658174893323,0.06
0.19627001579075629,3.0195387044731734,0.08653352748284616,0.065
0.21147358615602616,3.0210512308003734,0.09312063080379662,0.07
0.22669251314281508,3.0225668419042013,0.09969790695582584,0.075
0.24192664599843786,3.024083074980473,0.10626537119978612,0.08
0.2571760146629508,3.0256001725053037,0.11282303881338408,0.085
0.27244070969322676,3.0271189965914087,0.11937092509079851,0.09
0.2877204556734936,3.028636375510459,0.12590904534248712,0.095
0.3030159401400445,3.030159401400445,0.13243741489514413,0.1
0.31832644920714265,3.031680468639454,0.13895604909101206,0.105
0.333652415423467,3.033203776576973,0.1454649632882154,0.11
0.3489938431829824,3.0347290711563684,0.151964172860264,0.115
0.36435076261410904,3.036256355117575,0.15845369319579014,0.12
0.3797229382003852,3.0377835056030817,0.16493353969834276,0.125
0.3951107097055906,3.039313151581466,0.17140372778636281,0.13
0.4105138793860039,3.0408435510074363,0.17786427289268156,0.135
0.4259325585563698,3.042375418259784,0.18431519046447703,0.14
0.441366705169378,3.043908311512952,0.19075649596299454,0.145
0.45681633377680214,3.045442225178681,0.19718820486331637,0.15
0.4722814748835374,3.0469772573131446,0.20361033265412348,0.155
0.4877621606600221,3.048513504125138,0.2100228948374794,0.16
0.5032583291530255,3.050050479715306,0.21642590692860533,0.165
0.5187701758826383,3.0515892698978724,0.22281938445565544,0.17
0.5342976430101618,3.053129388629496,0.2292033429594849,0.17500000000000002
0.5498407379814095,3.0546707665633863,0.23557779799340836,0.18
0.5653994956448123,3.0562134899719586,0.2419427651229786,0.185
0.5809737808300024,3.057756741210539,0.24829825992574767,0.19
0.5965637474067642,3.059301268752637,0.25464429799105315,0.195
0.6121695597173058,3.060847798586529,0.2609808949198106,0.2
0.6277911907535404,3.0623960524562945,0.2673080663241159,0.20500000000000002
0.6434280076668973,3.063942893651892,0.2736258278273952,0.21
0.659080757300513,3.065491894420991,0.2799341950636125,0.215
0.674749305074887,3.067042295794941,0.2862331836775725,0.22
0.6904340314071595,3.0685956951429314,0.29252280932438535,0.225
0.7061338413432436,3.070147136274972,0.2988030876693251,0.23
0.7218498297833229,3.071701403333289,0.30507403438751507,0.23500000000000001
0.7375815108094332,3.073256295039305,0.3113356651638121,0.24
0.7533287317350336,3.0748111499389124,0.31758799569244106,0.245
0.7690925462724916,3.0763701850899663,0.3238310416770986,0.25
0.7848715142806283,3.077927506982856,0.3300648188301209,0.255
0.8006665279759888,3.079486646061495,0.3362893428727053,0.26
0.8164771744629677,3.0810459413696893,0.34250462953453303,0.265
0.832304271901418,3.082608414449696,0.34871069455378145,0.27
0.8481471262004284,3.0841713680015577,0.3549075536762357,0.275
0.864005083963345,3.085732442726232,0.3610952226557426,0.28
0.8798799943403312,3.0872982257555477,0.367273717253962,0.28500000000000003
0.895770423132039,3.088863528041514,0.37344305323923094,0.29
0.9116767970138402,3.090429820385899,0.37960324638746223,0.295
0.9275987290895737,3.0919957636319126,0.38575431248116165,0.3
0.9435378402466129,3.0935666893331573,0.3918962673098651,0.305
0.9594919002334994,3.0951351620435466,0.39802912666909673,0.31
0.975462026303516,3.096704845407987,0.4041529063605053,0.315
0.9914479624658159,3.0982748827056747,0.41026762219174007,0.32
0.9999988213194017,3.0769194502135435,0.41633698917623574,0.325
0.9999988379860686,3.0302995090486924,0.4221121104541496,0.33
0.9999988546527353,2.9850712079186126,0.4275505924789351,0.335
0.9999977231537053,2.941169773981486,0.432658600968251,0.34
0.9999977231537053,2.8985441250832036,0.43744300372039197,0.34500000000000003
0.9999977231537054,2.8571363518677293,0.4419108731092394,0.35000000000000003
0.9999977231537055,2.8168949947991706,0.44606967545230525,0.355
0.9999977231537053,2.777771453204737,0.449927150700784,0.36
1.0,2.7397300214564972,0.45349128499382463,0.365
1.0,2.7027066973110845,0.456770208876278,0.37
1.0,2.6666706618095493,0.45977213113001314,0.375
1.0,2.631582943031739,0.46250537547993803,0.38
1.0,2.597406593572832,0.464978308045958,0.385
1.0,2.564106560766718,0.46719930434416423,0.39
1.0,2.531649566765822,0.46917671994453797,0.395
1.0,2.500003997614949,0.470918864491169,0.4
1.0,2.4691398005418748,0.4724339788078068,0.405
1.0,2.4390283887632656,0.47373021482837036,0.41000000000000003
1.0,2.409642553172093,0.4748156181086172,0.41500000000000004
1.0,2.3809563803330915,0.47569811269135803,0.42
1.0,2.352945176266772,0.47638548811327996,0.425
1.0,2.3255853955508323,0.4768853883565153,0.43
1.0,2.2988545753111205,0.4772053025625007,0.435
1.0,2.2727312737132213,0.4773525573393854,0.44
1.0,2.2628100758233813,0.4773647400894161,0.445
1.0,2.262811331715101,0.4773647400892369,0.45
1.0,2.2628093295618035,0.4773647400893371,0.455
1.0,2.2628102596906494,0.4773647400894143,0.46
1.0,2.2628101902849633,0.47736474008941593,0.465
1.0,2.2628087195046835,0.4773647400891698,0.47000000000000003
1.0,2.262808670509846,0.4773647400891522,0.47500000000000003
1.0,2.2628085938134226,0.4773647400891238,0.48
1.0,2.262811381155416,0.4773647400892218,0.485
1.0,2.26280874925861,0.47736474008918006,0.49
1.0,2.262809868591,0.47736474008940805,0.495
1.0,2.262810862780322,0.4773647400893497,0.5
1.0,2.2628094960583156,0.47736474008936675,0.505
1.0,2.2628111171344822,0.47736474008929536,0.51
1.0,2.2628103334487406,0.4773647400894114,0.515
1.0,2.262810804163392,0.47736474008935986,0.52
1.0,2.262811778018771,0.4773647400890789,0.525
1.0,2.2628090381080885,0.47736474008926866,0.53
1.0,2.262809441358265,0.4773647400893577,0.535
1.0,2.262809703021892,0.4773647400893939,0.54
1.0,2.2628098762829834,0.47736474008940855,0.545
1.0,2.2628099943257305,0.4773647400894142,0.55
1.0,2.2628100769035253,0.47736474008941615,0.555
1.0,2.2628089442664256,0.4773647400892421,0.56
1.0,2.2628101746567166,0.4773647400894162,0.5650000000000001
1.0,2.2628101987851315,0.4773647400894159,0.5700000000000001
1.0,2.262810212405266,0.4773647400894156,0.5750000000000001
1.0,2.262810212798586,0.4773647400894156,0.58
1.0,2.262810201010213,0.4773647400894158,0.585
1.0,2.2628101783416144,0.47736474008941626,0.59
1.0,2.2628097949439017,0.47736474008940255,0.595
1.0,2.2628109178774616,0.47736474008933916,0.6
1.0,2.2628087561906236,0.4773647400891824,0.605
1.0,2.2628107109001445,0.4773647400893744,0.61
1.0,2.262810275847794,0.4773647400894138,0.615
1.0,2.262810285521849,0.4773647400894135,0.62
1.0,2.2628102839257,0.4773647400894135,0.625
1.0,2.2628102733412314,0.4773647400894139,0.63
1.0,2.262810256113409,0.47736474008941443,0.635
1.0,2.262810234603401,0.47736474008941504,0.64
1.0,2.2628102110590262,0.47736474008941554,0.645
1.0,2.2628101875577142,0.47736474008941604,0.65
1.0,2.262810165960379,0.4773647400894163,0.655
1.0,2.2628101474760065,0.4773647400894164,0.66
1.0,2.262809235592148,0.47736474008931734,0.665
1.0,2.2628109345850187,0.477364740089336,0.67
1.0,2.2628112908120044,0.47736474008924884,0.675
1.0,2.2628100638546,0.47736474008941593,0.68
1.0,2.2628117481643177,0.4773647400890909,0.685
1.0,2.26281015585761,0.4773647400894163,0.6900000000000001
1.0,2.262810185135618,0.4773647400894161,0.6950000000000001
1.0,2.2628099629110157,0.47736474008941304,0.7000000000000001
1.0,2.2628099035287708,0.47736474008941016,0.705
1.0,2.262809839334931,0.477364740089406,0.71
1.0,2.2628097720950664,0.47736474008940066,0.715
1.0,2.2628097035645633,0.477364740089394,0.72
1.0,2.262809635436853,0.4773647400893862,0.725
1.0,2.262809569309862,0.4773647400893775,0.73
1.0,2.2628095066529768,0.47736474008936836,0.735
1.0,2.2628094487821455,0.47736474008935903,0.74
1.0,2.2628093968511287,0.47736474008935,0.745
1.0,2.2628093518390067,0.47736474008934143,0.75
1.0,2.2628093145432775,0.477364740089334,0.755
1.0,2.2628092855888213,0.47736474008932817,0.76
1.0,2.2628092654214624,0.4773647400893239,0.765
1.0,2.2628092543191642,0.47736474008932145,0.77
1.0,2.262809252402429,0.477364740089321,0.775
1.0,2.262809259634745,0.4773647400893226,0.78
1.0,2.262809275845526,0.47736474008932606,0.785
1.0,2.262811362387092,0.4773647400892277,0.79
1.0,2.262811411017472,0.4773647400892124,0.795
1.0,2.262811443677668,0.4773647400892019,0.8
1.0,2.2628114616994526,0.47736474008919594,0.805
1.0,2.2628114664126713,0.4773647400891945,0.81
1.0,2.262811459125919,0.47736474008919677,0.8150000000000001
1.0,2.2628114411269973,0.4773647400892027,0.8200000000000001
1.0,2.262811413669575,0.4773647400892116,0.8250000000000001
1.0,2.2628113779669237,0.4773647400892228,0.8300000000000001
1.0,2.2628113351875245,0.47736474008923585,0.835
1.0,2.262811286448676,0.47736474008925023,0.84
1.0,2.26281123281007,0.4773647400892652,0.845
1.0,2.2628111752719056,0.47736474008928054,0.85
1.0,2.262811114773637,0.4773647400892958,0.855
1.0,2.2628110521868994,0.4773647400893106,0.86
1.0,2.2628109883246483,0.47736474008932483,0.865
1.0,2.2628109239246097,0.47736474008933805,0.87
1.0,2.2628108596652172,0.47736474008935015,0.875
1.0,2.262809868905276,0.4773647400894081,0.88
1.0,2.2628098758967186,0.4773647400894085,0.885
1.0,2.262809888065151,0.4773647400894092,0.89
1.0,2.2628099040213003,0.47736474008941016,0.895
1.0,2.2628099225919605,0.4773647400894112,0.9
1.0,2.2628099427788353,0.47736474008941215,0.905
1.0,2.2628099637500205,0.47736474008941304,0.91
1.0,2.262809984823865,0.4773647400894139,0.915
1.0,2.2628100054336,0.4773647400894145,0.92
1.0,2.2628100251480303,0.4773647400894151,0.925
1.0,2.2628100436065175,0.47736474008941565,0.93
1.0,2.2628100605585613,0.4773647400894159,0.935
1.0,2.262810075812006,0.47736474008941604,0.9400000000000001
1.0,2.2628100892515475,0.4773647400894162,0.9450000000000001
1.0,2.262810100806481,0.47736474008941626,0.9500000000000001
1.0,2.262810110202757,0.47736474008941643,0.9550000000000001
1.0,2.2628101174108997,0.47736474008941643,0.96
1.0,2.262809455343471,0.47736474008936014,0.965
1.0,2.262811052701936,0.4773647400893106,0.97
1.0,2.2628099521002976,0.4773647400894126,0.975
1.0,2.262809463028287,0.47736474008936136,0.98
1.0,2.2628095309006833,0.47736474008937196,0.985
1.0,2.2628101038438797,0.4773647400894163,0.99
1.0,2.26280925363728,0.4773647400893213,0.995
1.0,2.2628118046345267,0.4773647400890679,1.0

